JWST Noise Floor II: Systematic Error Sources in JWST NIRCam Time Series

JWST holds great promise in characterizing atmospheres of transiting exoplanets, potentially providing insights into Earth-sized planets within the habitable zones of M dwarf host stars if photon-limited performance can be achieved. Here, we discuss the systematic error sources that are expected to be present in grism time series observations with the NIRCam instrument. We find that pointing jitter and high gain antenna moves on top of the detectors' subpixel crosshatch patterns will produce relatively small variations (less than 6 parts per million, ppm). The time-dependent aperture losses due to thermal instabilities in the optics can also be kept to below 2 ppm. To achieve these low noise sources, it is important to employ a sufficiently large (more than 1.1 arcseconds) extraction aperture. Persistence due to charge trapping will have a minor (less than 3 ppm) effect on time series 20 minutes into an exposure and is expected to play a much smaller role than it does for the HST WFC3 detectors. We expect temperature fluctuations to be less than 3 ppm. In total, our estimated noise floor from known systematic error sources is only 9 ppm per visit. We do however urge caution as unknown systematic error sources could be present in flight and will only be measurable on astrophysical sources like quiescent stars. We find that reciprocity failure may introduce a perennial instrument offset at the 40 ppm level, so corrections may be needed when stitching together a multi-instrument multi-observatory spectrum over wide wavelength ranges.

==> response_to_refere.txt <==
To the AJ referee and editor,

Thank you to the reviewer for reading this highly technical paper and for providing helpful suggestions to improve its readability. Below, we describe the changes we made to the paper based on your feedback. We have attempted to make this more accessible to non-specialists by responding to the specific comments below, adding a short summary of Paper I with the magnitude of random error sources, introducing the NIRCam time series modes and adding some comparison to other instruments at the end.

We added a higher resolution version of Figure 19 to better see the crosshatch pattern. We also rewrote the beginning of Section 3.4 to flow better because it was hard to follow in retrospect. We have also made a few typographical fixes and clarifications that were missed on the first draft.

>>> My main comments are about the level at which the information is presented and the readability of the paper. Some general comments:
>>> 
>>> - First, many references are made to the results from Paper I and in particular the findings around the 1/f noise, which was found to be dominant. There is a brief summary of this in the Introduction and you quote some numbers in the final section as well. I deliberately did not look at Paper I myself, as I feel the paper should be able to stand on its own, and I felt a little more information was needed. Would it be possible to add a short summary of the findings of Paper I? This could perhaps go in table form, listing the effects investigated and any key numbers that came out of the analysis.

We added a few paragraphs to the end of section 2 that add to the summary of Paper I and give some numbers for comparing random error sources from Paper I and systematic error sources in this paper. We also shortened the summary of paper I in the introduction so it is not repeated in both sections.

>>> 
>>> - Second, the paper is highly technical. But as it is being submitted to a general astronomy & astrophysics journal I feel it should be readable by a typical observational exoplanet astronomer working on the analysis of their cycle 1 JWST data - an advanced graduate student or young postdoc, say. I think in some places the paper could benefit from more explanation at a level that is accessible for a typical AAS reader. I will elaborate on that a bit more in specific comments.
>>> 
>>> 
>>> Some more specific comments:
>>> 
>>> - You dive straight into the detailed description of the detector systematics, without any introduction on the NIRCam instrument, what a time series is on JWST and how time series performance metrics differ from "regular" observations, or how NIRCam performs time series observations with regards to imaging vs spectroscopy, what dispersers are used or what grism data look like. Does the work presented here apply equally to imaging and grism time series? You should introduce the number of detectors in this description as well as this is referenced later in the paper (detectors Ax and Bx) and can be confusing for people who are unaware that NIRCam has 10 of them. Again it's possible that this is described more in Paper I, but I think this paper should be able to stand alone. Both papers are substantial in length and depth and it wouldn't be practical for the reader to have to have both to hand simultaneously to understand the content of either. So a bit more introduction and context would be useful.

We have added an introduction to the NIRcam instrument, the time series modes, imaging versus spectroscopy and what the 10 detector labels mean.

>>> 
>>> - Section 3.0.1 is an example of a section I found somewhat overly technical for the typical astrophysics observer. It shouldn't be removed from the paper, but I would perhaps suggest that the more technical aspects of this description go into an appendix (in the same way that this was done for charge trapping), and that section 3.0.1 is rewritten with more of a focus on what the observer needs to know abut this effect and how it impacts their data & analysis. As per my above general comment, I feel this should be understandable to a postdoc, rather than a ninja transit spectroscopist or detector characterization expert. The comparison with other published measurements of the effect in the final paragraphs are very useful so I would keep these in the main text.
>>> 

We have moved this section to the appendix and gave a short summary of what an observer needs to know about the subpixel crosshatch pattern.

>>> - Section 3.4: this description of all the line of sight pointing disturbances is very interesting! I was wondering where the 2.55 mas amplitude constant comes from in your equation (5) - does this also come from the private communication referenced in the sentence above? Is value specific to the location of NIRCam in the focal plane, or does this value not vary across the focal plane?
>>> 

Yes, this is from P Maghami private communication and has been clarified. It does vary across the focal plane. We have added estimates for the MIRI, NIRISS and NIRSpec instruments.

>>> - Section 4: Zernicke -> Zernike
>>>
We have corrected this error, thank you.

>>> - Section 8: how much of the analysis you have performed is specific to NIRCam, versus applicable to the other JWST NIR instruments (or even instruments on other telescopes using HxRG detectors)? I think it would be interesting to devote a few sentences to this - e.g. intra-pixel gain variations are always present but their impact depends on pixel sampling, so the the impact of this is not just about the detectors but also the optical design. This could either be part of this final discussion section, or be placed in individual sections where relevant. I think this would help make this paper more broadly useful, beyond NIRCam on JWST.
>>> 

Thanks for the suggestion. We have added a few paragraphs about the broader applicability of this work to the conclusions.

>>> Data/software review:
>>> Please include the file for the data behind figure 10 at revision. The Data Editors will convert it at acceptance. 10/8/20: GJS

We have included a FITS file with a table of data for Figure 9.





